Challenges of SLAM in extremely unstructured environments: the DLR Planetary Stereo, Solid-State LiDAR, Inertial Dataset

We present the DLR Planetary Stereo, Solid-State LiDAR, Inertial (S3LI) dataset, recorded on Mt. Etna, Sicily, an environment analogous to the Moon and Mars, using a hand-held sensor suite with attributes suitable for implementation on a space-like mobile rover. The environment is characterized by challenging conditions regarding both the visual and structural appearance: severe visual aliasing poses significant limitations to the ability of visual SLAM systems to perform place recognition, while the absence of outstanding structural details, joined with the limited Field-of-View of the utilized Solid-State LiDAR sensor, challenges traditional LiDAR SLAM for the task of pose estimation using point clouds alone. With this data, that covers more than 4 kilometers of travel on soft volcanic slopes, we aim to: 1) provide a tool to expose limitations of state-of-the-art SLAM systems with respect to environments, which are not present in widely available datasets and 2) motivate the development of novel localization and mapping approaches, that rely efficiently on the complementary capabilities of the two sensors. The dataset is accessible at the following url: https://rmc.dlr.de/s3li_dataset

==> svg-inkscape/all_overlay_colorblind_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'all_overlay_colorblind_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{253.53407914bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.82050116)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.31054471,0.04434728){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15.0060\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.48794798,0.04434728){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15.0070\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.66535122,0.04434728){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15.0080\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.84275453,0.04434728){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}15.0090\end{tabular}}}}%
    \put(0.5939134,0.00814656){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Longitude [°]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.16179485,0.07540765){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}37.7245\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.16179485,0.1641093){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}37.7250\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.16179485,0.25281089){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}37.7255\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.16179485,0.34151254){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}37.7260\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.16179485,0.43021414){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}37.7265\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.16179485,0.51891582){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}37.7270\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.16179485,0.60761744){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}37.7275\end{tabular}}}}%
    \put(0.03387194,0.37631086){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Latitude [°]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.09365204,0.79053416){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnaone\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.09365204,0.75038916){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnastraight\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.43743596,0.79053416){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnacist\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.43743596,0.75038916){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnacistinout\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.77390457,0.79053416){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnamapping\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{all_overlay_colorblind_svg-tex.pdf}}%
    \put(0.77390457,0.75038916){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnalandmarks\end{tabular}}}}%
    \put(0.0935784,0.71021523){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnanine\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/etna_1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'etna_1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{93.51536366bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.6441817)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{etna_1_svg-tex.pdf}}%
    \put(0.71700741,0.1685051){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{etna_1_svg-tex.pdf}}%
    \put(0.93196304,0.1685051){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0.72714867,0.02223896){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}East [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{etna_1_svg-tex.pdf}}%
    \put(0.43998453,0.39238149){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{etna_1_svg-tex.pdf}}%
    \put(0.43998453,0.82229275){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{etna_1_svg-tex.pdf}}%
    \put(0.43998453,1.25220402){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.08125336,0.98225838){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}North [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{etna_1_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/etna_9_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'etna_9_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{93.07171512bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.652019)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{etna_9_svg-tex.pdf}}%
    \put(0.71646593,0.16930831){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}25\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{etna_9_svg-tex.pdf}}%
    \put(0.93163875,0.16930831){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0.73448489,0.02234497){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}East [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{etna_9_svg-tex.pdf}}%
    \put(0.4420818,0.41231598){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{etna_9_svg-tex.pdf}}%
    \put(0.4420818,0.84266162){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{etna_9_svg-tex.pdf}}%
    \put(0.4420818,1.2730073){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.08164067,0.9869405){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}North [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{etna_9_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/etna_cisternazza_inout_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'etna_cisternazza_inout_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{161.54530809bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.89786921)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{etna_cisternazza_inout_svg-tex.pdf}}%
    \put(0.36544418,0.09754422){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{etna_cisternazza_inout_svg-tex.pdf}}%
    \put(0.63687487,0.09754422){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{etna_cisternazza_inout_svg-tex.pdf}}%
    \put(0.90830562,0.09754422){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0.64777683,0.01287376){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}East [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{etna_cisternazza_inout_svg-tex.pdf}}%
    \put(0.25469828,0.22509554){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{etna_cisternazza_inout_svg-tex.pdf}}%
    \put(0.24541296,0.49652624){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{etna_cisternazza_inout_svg-tex.pdf}}%
    \put(0.25469828,0.76795695){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.04703595,0.54165241){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}North [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{etna_cisternazza_inout_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/etna_cisternazza_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'etna_cisternazza_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{161.54530777bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74230623)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{etna_cisternazza_svg-tex.pdf}}%
    \put(0.48900611,0.09754423){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{etna_cisternazza_svg-tex.pdf}}%
    \put(0.69397027,0.09754423){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{etna_cisternazza_svg-tex.pdf}}%
    \put(0.89893435,0.09754423){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}300\end{tabular}}}}%
    \put(0.64777683,0.01287372){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}East [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{etna_cisternazza_svg-tex.pdf}}%
    \put(0.25469828,0.36529395){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}-100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{etna_cisternazza_svg-tex.pdf}}%
    \put(0.25469828,0.57025808){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0.04703595,0.46387092){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}North [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{etna_cisternazza_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/etna_landmarks_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'etna_landmarks_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{146.80312064bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59710742)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{etna_landmarks_svg-tex.pdf}}%
    \put(0.33544389,0.10733976){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{etna_landmarks_svg-tex.pdf}}%
    \put(0.68561937,0.10733976){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0.61240607,0.01416651){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}East [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{etna_landmarks_svg-tex.pdf}}%
    \put(0.17985398,0.23390849){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{etna_landmarks_svg-tex.pdf}}%
    \put(0.17985398,0.40899624){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}50\end{tabular}}}}%
    \put(0.05175938,0.40058236){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}North [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{etna_landmarks_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/etna_mapping_test_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'etna_mapping_test_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{147.29339635bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.04387739)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{etna_mapping_test_svg-tex.pdf}}%
    \put(0.37867967,0.1069825){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{etna_mapping_test_svg-tex.pdf}}%
    \put(0.76033001,0.1069825){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}20\end{tabular}}}}%
    \put(0.64047747,0.01411933){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}East [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{etna_mapping_test_svg-tex.pdf}}%
    \put(0.23614645,0.32289233){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}−10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{etna_mapping_test_svg-tex.pdf}}%
    \put(0.23614645,0.51371753){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{etna_mapping_test_svg-tex.pdf}}%
    \put(0.23614645,0.70454267){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{etna_mapping_test_svg-tex.pdf}}%
    \put(0.23614645,0.89536783){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20\end{tabular}}}}%
    \put(0.05158709,0.62362774){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}North [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{etna_mapping_test_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/etna_straight_mapping_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'etna_straight_mapping_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{148.87516901bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.51627107)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{etna_straight_mapping_svg-tex.pdf}}%
    \put(0.40316552,0.1058458){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{etna_straight_mapping_svg-tex.pdf}}%
    \put(0.66952989,0.1058458){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{etna_straight_mapping_svg-tex.pdf}}%
    \put(0.93589429,0.1058458){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}150\end{tabular}}}}%
    \put(0.60388258,0.01396932){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}East [m]\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{etna_straight_mapping_svg-tex.pdf}}%
    \put(0.17735077,0.29644506){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{etna_straight_mapping_svg-tex.pdf}}%
    \put(0.17735077,0.42962725){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}25\end{tabular}}}}%
    \put(0.05103899,0.35274271){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}North [m]\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{etna_straight_mapping_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/preview_sequences_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.1-dev (f9311a1, 2019-12-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'preview_sequences_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{537.14448787bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.97662426)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{preview_sequences_svg-tex.pdf}}%
    \put(0.01788892,0.84119096){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnaone\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{preview_sequences_svg-tex.pdf}}%
    \put(0.017037,0.13976918){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnamapping\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{preview_sequences_svg-tex.pdf}}%
    \put(0.01788138,0.41996401){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnanine\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{preview_sequences_svg-tex.pdf}}%
    \put(0.01759935,0.55967915){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnacist\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{preview_sequences_svg-tex.pdf}}%
    \put(0.01697342,0.27913043){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnacistinout\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{preview_sequences_svg-tex.pdf}}%
    \put(0.0172949,0.70072212){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnastraight\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{preview_sequences_svg-tex.pdf}}%
    \put(0.01768091,0.00191733){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\etnalandmarks\\\end{tabular}}}}}%
  \end{picture}%
\endgroup%

